Few-Shot Character Understanding in Movies as an Assessment to Meta-Learning of Theory-of-Mind

When reading a story, humans can quickly understand new fictional characters with a few observations, mainly by drawing analogies to fictional and real people they already know. This reflects the few-shot and meta-learning essence of humans' inference of characters' mental states, i.e., theory-of-mind (ToM), which is largely ignored in existing research. We fill this gap with a novel NLP dataset, ToM-in-AMC, the first assessment of machines' meta-learning of ToM in a realistic narrative understanding scenario. Our dataset consists of ~1,000 parsed movie scripts, each corresponding to a few-shot character understanding task that requires models to mimic humans' ability of fast digesting characters with a few starting scenes in a new movie. We propose a novel ToM prompting approach designed to explicitly assess the influence of multiple ToM dimensions. It surpasses existing baseline models, underscoring the significance of modeling multiple ToM dimensions for our task. Our extensive human study verifies that humans are capable of solving our problem by inferring characters' mental states based on their previously seen movies. In comparison, our systems based on either state-of-the-art large language models (GPT-4) or meta-learning algorithms lags >20% behind, highlighting a notable limitation in existing approaches' ToM capabilities.

==> txt/ex_mat_global_opt_80.txt <==
<<<[Options]>>>
(A) [[[Taylor]]]
|||[personality]|||
Taylor's leadership shines through his ability to take swift and decisive action, with his strategic mindset and situational awareness guiding him in commanding his team effectively. His quick thinking and operational leadership are enhanced by a vibrant personality and cultural savvy. However, his scene reveals a vulnerability to physical harm, highlighting his mortal limitations despite his strong leadership facade. Taylor's enthusiasm for mentorship and imparting practical knowledge is a strength, yet his tendency toward impetuousness can lead to hasty decisions that may bypass deeper strategic considerations. His challenge is to temper his instinctual responses with a more measured, analytical approach to ensure comprehensive mission success. Taylor's weakness is his impulsiveness, which could potentially compromise the well-thought-out strategies necessary in complex operations.
|||[emotions]|||
Taylor likely feels pain from his injuries, indicated by his charred wounds, but he may also be experiencing emotional distress, possibly due to something that happened to Dozer. The tightening of his face upon Mary's inquiry about Dozer suggests he might be feeling sadness, guilt, or anger.
|||[beliefs]|||
Taylor seems to believe that he can manage his injuries, as indicated by his reassurance to Mary that he'll be alright. His belief may also extend to a sense of duty or responsibility, which is why he might be downplaying his own pain.
|||[intentions]|||
Taylor's immediate intention appears to be to reassure Mary about his condition, possibly to keep her from worrying or to maintain a sense of normalcy in a stressful situation. His response to the mention of Dozer suggests he might be intending to avoid the topic, possibly because it's painful or he needs to focus on the present situation.
|||[desires]|||
Taylor desires to appear strong and capable, perhaps to maintain his own morale or that of Mary. He may also have a desire to protect Mary from further distress, which could be why he doesn't elaborate on his condition or the situation with Dozer. His desire could also include wishing to address his injuries and deal with the aftermath of whatever happened to Dozer, but these are secondary to his immediate interaction with Mary.
(B) [[[Alex]]] // {{ ToM dimension omitted }}
(C) [[[Mary]]] // {{ ToM dimension omitted }}
(D) [[[Jordan]]] // {{ ToM dimension omitted }}
